Sparse similarity-preserving hashing

In recent years, a lot of attention has been devoted to efficient nearest neighbor search by means of similarity-preserving hashing. One of the plights of existing hashing techniques is the intrinsic trade-off between performance and computational complexity: while longer hash codes allow for lower false positive rates, it is very difficult to increase the embedding dimensionality without incurring in very high false negatives rates or prohibiting computational costs. In this paper, we propose a way to overcome this limitation by enforcing the hash codes to be sparse. Sparse high-dimensional codes enjoy from the low false positive rates typical of long hashes, while keeping the false negative rates similar to those of a shorter dense hashing scheme with equal number of degrees of freedom. We use a tailored feed-forward neural network for the hashing function. Extensive experimental evaluation involving visual and multi-modal data shows the benefits of the proposed method.

==> iclr_response.txt <==
We would like to thank the reviewer for the thorough review and the interesting comments.

All the comments will be addressed in our revised version of the paper, where we will also try to 
make clearer and more explicit the link between analysis and implementation

It follows an inlined reply to the comments:
- You mention comparing between k-sparse codes of length m and dense codes with the same degrees of freedom, i.e. of length log(m choose k). This seems very appropriate, but the evaluation seems to compare same-length codes between methods. Or, do the values of m reflect this comparison? m=128 v. m=48 may work if k is around 10. But I also don't see anything showing the distribution of nonzeros in the codes. 

Yes, as the reviewer suggests the more "comparable" case is the one 128 vs 48.
Because of space limits we removed the sparsity levels. They are as follows:
:: CIFAR10
AGH2 128, L0 0.45
AGH2  48, L0 0.45
DH   128, L0 0.50
DH    48, L0 0.50
KSH  128, L0 0.50
KSH   48, L0 0.49
NN   128, L0 0.49
NN    48, L0 0.51
SSH  128, L0 0.16
SSH   48, L0 0.23
SparseHash:
	m 48,  M 16, alpha 0.01,  lambda 0.1, L0 20.6%
	m 48,  M 7,  alpha 0.001, lambda 0.1, L0 39.1%
	m 48,  M 7,  alpha 0.001, lambda 0.1, L0 43.9%
	m 128, M 16, alpha 0.0,   lambda 0.1, L0 6.0%

:: NUS
AGH2 256, L0 0.45
AGH2  64, L0 0.45
DH   256, L0 0.52
DH    64, L0 0.50
KSH  256, L0 0.51
KSH   64, L0 0.52
NN   256, L0 0.51
NN    64, L0 0.53
SSH  256, L0 0.09
SSH   64, L0 0.17
SparseHash:
	m 64,   M 7,  alpha 0.05,  lambda 0.3, L0 17.4%
	m 64,   M 7,  alpha 0.05,  lambda 1.0, L0 20.1%
	m 64,   M 16, alpha 0.005, lambda 0.3, L0 21.7%
	m 256,  M 4,  alpha 0.05,  lambda 1.0, L0 6.6%
	m 256,  M 4,  alpha 0.05,  lambda 1.0, L0 9.4%
	m 256,  M 6,  alpha 0.005, lambda 0.3, L0 9.9%

where L0 indicates the percentage of non-zero components in the code

- pg. 4: "retrieving partial collisions of sparse binary vectors is ... less complex ... compared to their dense counterparts": Could this be explained in more detail? It seems a regular exhaustive hamming search is used in the implemented system (especially since there appears to be no hard limit on k, so any small change can valid for most codes).

For large radius (in particular, r=m) the search is done exhaustively with complexity O(N), where N is the database size. 
For r=0 (collisions), the search is done as a LUT: the query code is fed into the lookup table, containing all entries in the database having the same code. The complexity is O(m), independent of N. 
For small values of r, the search is done as for r=0 using perturbation of the query: at most r bits of the query are changed, and then it is fed into the LUT. The final result is the union of all the retrieval results. Complexity is O(r out of m). 

- The ISTA-net uses a sign-preserving shrink, and the outputs are binarized with tanh (also preserving sign) -- thus nonzeros of the ISTA-net can saturate to either +/- 1 depending on sign, while zeros are mapped to 0. These are 3 values, not 2, so how are they converted to a binary vector, and how does this align with the xi(x) - xi(x') in the loss function (which seems to count a penalty for comparing +1 with 0 and a double-penalty for comparing +1 with -1)? 

Our initial formulation converted the output to a ternary representation, doubling the number of bits, and explicitly coding
for -1, 0 and +1. 
However, we found out that the difference of this more proper encoding vs the plain output of the net was negligible and therefore
we opted for the simplest solution.

- Eqn. 4: Distance loss between codes is L1 instead of L2, and there is no max(0, .) on the negatives (but still a margin M). Are these errors or ntended?
It is a typo, there is a max(0, .). Thanks for pointint it out.

- I'm not sure how the PR curves were generated: What ranking was used? 
We used the ranking induced by the hamming distance between the query and the database samples.

- Table 4 last line: Says alpha=0; it seems the sparsity term would be disabled if alpha=0, so not sure why results here are better than NN-hash instead of about the same? 

The two implementations differ. We use shrinkage and tanh whereas NNhash uses only tanh.
Additionally the two losses also differ, we measure the L1 distance which we found out already induces some sparsity.
This are, in our opinion, the two main differences which explain the different performance.

- How many layers/iterations were used in the ISTA-net? 
We used a single iteration in all experiments.

- Fig 6 left, curves for m=128 appear missing for nnhash and agh2
NN is right above the KSH purple curve.
We will add the missing curve for agh2
